Nuclear Field Theory predictions for 11Li and 12Be: shedding light on the origin of pairing in nuclei

Recent data resulting from studies of two-nucleon transfer reaction on 11Li, analyzed through a unified nuclear-structure-direct-reaction theory have provided strong direct as well as indirect confirmation, through the population of the first excited state of 9Li and of the observation of a strongly quenched ground state transition, of the prediction that phonon mediated pairing interaction is the main mechanism binding the neutron halo of the 8.5 ms-lived 11Li nucleus. In other words, the ground state of 11Li can be viewed as a neutron Cooper pair bound to the 9Li core, mainly through the exchange of collective vibration of the core and of the pigmy resonance arizing from the sloshing back and forth of the neutron halo against the protons of the core, the mean field leading to unbound two particle states, a situation essentially not altered by the bare nucleon-nucleon interaction acting between the halo neutrons. Two-neutron pick-up data, together with (t,p) data on 7Li, suggest the existence of a pairing vibrational band based on 9Li, whose members can be excited with the help of inverse kinematic experiments as was done in the case of 11Li(p,t)9Li reaction. The deviation from harmonicity can provide insight into the workings of medium polarization effects on Cooper pair nuclear pairing, let alone specific information concering the "rigidity" of the N=6 shell closure. Further information concerning these questions is provided by the predicted absolute differential cross sections associated with the reactions 12Be(p,t)10Be(gs) and 12Be(p,t)10Be(pv)(~10Be(p,t)8Be(gs)). In particular, concerning this last reaction, predictions of \sigma_{abs} can change by an order of magnitude depending on whether the halo properties associated with the d_{5/2} orbital are treated selfconsistently in calculating the ground state correlations of the (pair removal) mode, or not.

==> prova.dat <==
total 15792
-rw-------. 1 andreai users   52133 Nov 16 13:12 10be-p,t-8be_7MeV_CM_Vig_Bar.pdf
-rw-------. 1 andreai users   62491 Nov 23 12:52 10be-t,p-12be-2,24-_gs_17MeV.pdf
-rw-r--r--. 1 andreai users   53630 Nov 23 12:53 10be-t,p-12be-2,24-_gs_17MeV.svg
-rwxrwxrwx. 1 andreai users   65842 Nov 16 12:32 11Li_Vibration.pdf
-rwxrwxrwx. 1 andreai users   75750 Nov 13 15:29 12Be_Dispersion.pdf
-rwxrwxrwx. 1 andreai users  110374 Nov 13 15:28 12Be_Dispersion.svg
-rwxrwxrwx. 1 andreai users   27079 Jun  8 19:58 12be-p,t-10be_5MeV_CM_Vig_Bar.pdf
-rwxrwxrwx. 1 andreai users   19327 Jun  8 20:00 12be-p,t-10be_7MeV_CM_Vig_Bar.pdf
-rw-------. 1 andreai users   59742 Nov 16 12:56 12be-p,t-10be-pv_6MeV-_5MeV_CM_Vig_Bar.pdf
-rw-------. 1 andreai users   52609 Nov 16 12:57 12be-p,t-10be-pv_6MeV-_7MeV_CM_Vig_Bar.pdf
-rwxrwxrwx. 1 andreai users 1207857 May 31 12:51 12Be_Vibration2.pdf
-rwxrwxrwx. 1 andreai users  128643 Jun  8 12:39 12Be_Vibration-b.pdf
-rwxrwxrwx. 1 andreai users   63855 May 31 12:51 12Be_Vibration.pdf
-rw-------. 1 andreai users   78595 Nov 23 12:37 7Li11Li.pdf
-rw-------. 1 andreai users   53341 Nov 16 13:14 9Li,11Li.pdf
-rw-r--r--. 1 andreai users    4343 May 29 11:46 aps10pt4-1.rtx
-rw-r--r--. 1 andreai users    4507 May 29 11:46 aps11pt4-1.rtx
-rw-r--r--. 1 andreai users    4427 May 29 11:46 aps12pt4-1.rtx
-rw-r--r--. 1 andreai users   15227 May 29 11:46 aps4-1.rtx
-rw-r--r--. 1 andreai users   71518 May 29 11:46 apsrev4-1.bst
-rw-r--r--. 1 andreai users   71752 May 29 11:46 apsrmp4-1.bst
-rw-r--r--. 1 andreai users    7241 May 29 11:46 apsrmp4-1.rtx
-rwxrwxrwx. 1 andreai users    4950 May 31 12:51 Be10tp.pdf
-rwxrwxrwx. 1 andreai users    1321 May 31 12:51 boson.pdf
-rwxrwxrwx. 1 andreai users    4075 May 31 12:51 contfermion.pdf
-rwxrwxrwx. 1 andreai users    4138 May 31 12:51 conttritium.pdf
-rwxrwxrwx. 1 andreai users    4097 May 31 12:51 corfermion.pdf
-rwxrwxrwx. 1 andreai users    4862 May 31 12:51 cross12Be.pdf
-rw-------. 1 andreai users   61306 Nov 13 15:17 cross_12Be_total.pdf
-rwxrwxrwx. 1 andreai users    6127 May 31 12:51 cross12Bex.pdf
-rwxrwxrwx. 1 andreai users   62856 Jun  8 12:42 cross_12Bex_total.pdf
-rwxrwxrwx. 1 andreai users     831 May 31 12:51 dummy.pdf
-rwxrwxrwx. 1 andreai users    1221 May 31 12:51 fermion.pdf
-rw-------. 1 andreai users   32365 Nov 13 14:40 Fig14.pdf
-rw-------. 1 andreai users   41504 Nov 16 12:45 fig18.pdf
-rwxrwxrwx. 1 andreai users   61668 Jun  4 14:50 fig_1.pdf
-rwxrwxrwx. 1 andreai users  217688 May 31 12:51 fig_20.pdf
-rwxrwxrwx. 1 andreai users   79299 May 31 12:51 fig_23.pdf
-rwxrwxrwx. 1 andreai users   78651 Nov 13 14:12 fig_2.pdf
-rwxrwxrwx. 1 andreai users 1223091 May 31 12:51 fig_3.pdf
-rwxrwxrwx. 1 andreai users  106665 May 31 12:51 fig_4.pdf
-rwxrwxrwx. 1 andreai users  297455 Jun  1 10:35 fig_5.pdf
-rwxrwxrwx. 1 andreai users    9884 May 31 12:51 fig_6.pdf
-rwxrwxrwx. 1 andreai users  264099 May 31 12:51 fig_7a.pdf
-rwxrwxrwx. 1 andreai users  199175 May 31 12:51 fig_7b.jpg
-rwxrwxrwx. 1 andreai users  375545 May 31 12:51 fig_7b.pdf
-rwxrwxrwx. 1 andreai users  220290 May 31 12:51 fig_7c.pdf
-rwxrwxrwx. 1 andreai users  221770 May 31 12:51 fig_8.pdf
-rw-r--r--. 1 andreai users   39769 Nov 13 17:06 fig_e.pdf
-rwxrwxrwx. 1 andreai users     464 May 31 12:51 inkscape_pasted_image_20110615_115026.png
-rwxrwxrwx. 1 andreai users  108213 May 31 12:51 inkscape_pasted_image_20110621_111758.png
-rwxrwxrwx. 1 andreai users  407447 May 31 12:51 inkscape_pasted_image_20120530_153341.png
-rwxrwxrwx. 1 andreai users  877390 May 31 12:51 levelsBe12.pdf
-rwxrwxrwx. 1 andreai users  926877 May 31 12:51 levelsBe12x.pdf
-rw-r--r--. 1 andreai users   36500 Nov 23 16:49 NFT_11Li_ArXiv.aux
-rw-r--r--. 1 andreai users   14502 Nov 23 16:47 NFT_11Li_ArXiv.bbl
-rw-r--r--. 1 andreai users    1466 Nov 23 16:47 NFT_11Li_ArXiv.blg
-rw-r--r--. 1 andreai users   23375 Nov 23 16:49 NFT_11Li_ArXiv.log
-rw-r--r--. 1 andreai users       0 Nov 23 16:36 NFT_11Li_ArXivNotes.bib
-rw-r--r--. 1 andreai users 6951870 Nov 23 16:49 NFT_11Li_ArXiv.pdf
-rw-r--r--. 1 andreai users  130919 Nov 23 16:46 NFT_11Li_ArXiv.tex
-rw-r--r--. 1 andreai users  130920 Nov 23 16:46 NFT_11Li_ArXiv.tex~
-rw-r--r--. 1 andreai users   99987 Nov 23 14:52 nuclear.bib
-rwxrwxrwx. 1 andreai users  186741 May 31 12:51 parity.pdf
-rw-r--r--. 1 andreai users       0 Nov 23 16:50 prova.dat
-rw-r--r--. 1 andreai users    5675 Nov 12 11:48 Reaction.pdf
-rw-r--r--. 1 andreai users    5191 May 29 11:46 revsymb4-1.sty
-rw-r--r--. 1 andreai users  199798 May 29 11:46 revtex4-1.cls

